SimLOD: Simultaneous LOD Generation and Rendering

About: We propose an incremental LOD generation approach for point clouds that allows us to simultaneously load points from disk, update an octree-based level-of-detail representation, and render the intermediate results in real time while additional points are still being loaded from disk. LOD construction and rendering are both implemented in CUDA and share the GPU's processing power, but each incremental update is lightweight enough to leave enough time to maintain real-time frame rates. Background: LOD construction is typically implemented as a preprocessing step that requires users to wait before they are able to view the results in real time. This approach allows users to view intermediate results right away. Results: Our approach is able to stream points from an SSD and update the octree on the GPU at rates of up to 580 million points per second (~9.3GB/s from a PCIe 5.0 SSD) on an RTX 4090. Depending on the data set, our approach spends an average of about 1 to 2 ms to incrementally insert 1 million points into the octree, allowing us to insert several million points per frame into the LOD structure and render the intermediate results within the same frame. Discussion/Limitations: We aim to provide near-instant, real-time visualization of large data sets without preprocessing. Out-of-core processing of arbitrarily large data sets and color-filtering for higher-quality LODs are subject to future work.

==> data/throughput.txt <==

// data from "A system for fast and scalable point cloud indexing using task parallelism", table 1

// in million points
datasets = [
  {name: "DoC" ,       points:    854, duration: (           60 *  5 + 26)},
  {name: "Utah",       points:  2_000, duration: (           60 * 17 + 23)},
  {name: "DCPP",       points: 17_700, duration: (3600 * 4 + 60 *  8)},
  {name: "Wellington", points: 52_500, duration: (3600 * 7 + 60 * 27)},
];

let peak = 0;
table = datasets.map(dataset => {
	let throughput = dataset.points / dataset.duration;
    peak = Math.max(peak, throughput);

	return {name: dataset.name, throughput: throughput.toFixed(1)}
});

console.table(table);
console.table("peak: ", peak);

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


